$\texttt{synax}$: A Differentiable and GPU-accelerated Synchrotron Simulation Package

We introduce synax, a novel library for automatically differentiable simulation of Galactic synchrotron emission. Built on the JAX framework, synax leverages JAX's capabilities, including batch acceleration, just-in-time compilation, and hardware-specific optimizations (CPU, GPU, TPU). Crucially, synax uses JAX's automatic differentiation (AD) mechanism, enabling precise computation of derivatives with respect to any model parameters. This feature facilitates powerful inference algorithms, such as Hamiltonian Monte Carlo (HMC) and gradient-based optimization, which enables inference over models that would otherwise be computationally prohibitive. In its initial release, synax supports synchrotron intensity and polarization calculations down to GHz frequencies, alongside several models of the Galactic magnetic field (GMF), cosmic ray (CR) spectra, and thermal electron density fields. We demonstrate the transformative potential of AD for tasks involving full posterior inference using gradient-based techniques or Maximum Likelihood Estimation (MLE) optimization. Notably, we show that GPU acceleration brings a twenty-fold enhancement in efficiency, while HMC achieves a two-fold improvement over standard random walk Metropolis-Hastings (RWMH) when performing inference over a four-parameter test model. HMC still works on a more complex, 16-parameter model while RWMH fails to converge. Additionally, we showcase the application of synax in optimizing the GMF based on the Haslam 408 MHz map, achieving residuals with a standard deviation below 1 K.

==> response.txt <==
Dear Editor, 

We thank the referee again for his/her valuable comments and suggestions. We made the changes suggested by the referee, as itemized below. All changes in the draft are marked in magenta.

Sincerely,

Kangning Diao 
On behalf of the coauthors

Detailed response to referee comments: 

The referee began his/her report as quoted below, followed by our response.  

Comments to the Author:
REFEREE: ``Firstly, I would like to suggest that you ask a native speaker to go through the paper and correct some odd language usages. ''

OUR RESPONSE: We have had the paper reviewed for language, with the corresponding changes marked in blue. 

REFEREE: ``Secondly, I would suggest to consistently compare to hamurabi/hampyx even though both perform similarly. The point of this exercise is to validate their equivalency in performance on a larger problem and test more edge cases. This would make the paper even stronger.''

OUR RESPONSE: We compared hammurabi with synax in the 4-parameter model inference, and the result is shown in line 366-375. We observed that even if the simulators perform similarly, the efficiency, as measured by ESS per second, differs significantly because syanx can be better integrated into the JAX-based inference pipelines used in this work. We did not include hammurabi in other sampling/optimization experiments because CPU based, non-AD simulators are not efficient enough for these tasks.

REFEREE: ``Last but not least, I would suggest to focus on the importance of performance in the opening statement of the conclusion. The conclusion opens with arguing for a better understanding of synchrotron which feels too generic. This paper is specifically about a faster inference not about a better theoretical model for synchrotron.’’

OUR RESPONSE: We have modified the first paragraph of the conclusion to highlight the importance of inference, which is more consistent with the goal of this paper. We have also added a sentence describing the need for gradient-based methods and hardware acceleration to make inference tractable with higher fidelity synchrotron models.

Detailed comments and questions listed:
REFEREE: `` l245ff Please state the floating point precision (f64) that is used for synax and hamurabi. This is an important detail that might not be obvious especially for computations running on the GPU.''

OUR RESPONSE: We state in line 250-251 that double precision is the default precision, both for synax and the experiments in this paper.

REFEREE:`` Footnote 4 on page 4 -> It is fine to compare wall clock times. The numbers don't need to be flops- or cost-adjusted. IMO this footnote is not needed.''

OUR RESPONSE: We thank the referee for pointing this out. After careful consideration we decided to keep the FLOPS-corrected efficiency comparison here for readers who might be interested.

REFEREE:``"due to our test" -> in our tests''

OUR RESPONSE: We have changed this accordingly in line 471.

REFEREE:``l449f "enters the regime of expensive models" -> unclear what that is supposed to convey. Please rephrase or remove.''

OUR RESPONSE: We have removed this description.

REFEREE:``In your reply, you state "We profiled the cost and reported in line 447-449 that evaluating the gradient is four times more expensive in this example." but in l261f only mention that costs double. This seems inconsistent.''

OUR RESPONSE: We rephrased 'about' to 'at least' in line 266. Ideally, AD would approximately double the cost. However, the cost may increase with high-dimensional variables and complex functions such as intepolation used in synax.

REFEREE:``l484 "with the ... to maximize the likelihood" -> and again maximize the likelihood''

OUR RESPONSE: We rephrased this sentence in line 507.

